Frustrated with Replicating Claims of a Shared Model? A Solution

Machine Learning (ML) and Deep Learning (DL) innovations are being introduced at such a rapid pace that model owners and evaluators are hard-pressed analyzing and studying them. This is exacerbated by the complicated procedures for evaluation. The lack of standard systems and efficient techniques for specifying and provisioning ML/DL evaluation is the main cause of this "pain point". This work discusses common pitfalls for replicating DL model evaluation, and shows that these subtle pitfalls can affect both accuracy and performance. It then proposes a solution to remedy these pitfalls called MLModelScope, a specification for repeatable model evaluation and a runtime to provision and measure experiments. We show that by easing the model specification and evaluation process, MLModelScope facilitates rapid adoption of ML/DL innovations.

==> Pitfalls NIPS'19 Arxiv_arXiv/language_cpu_inceptionv3_tensorflow.dat <==
%% LaTeX2e file `language_cpu_inceptionv3_tensorflow.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/06/25.
%%
1 0.046 0.052 0.075 1.000 1.118 1.615 1.444 0.619 0.692 1
2 0.090 0.100 0.139 1.000 1.106 1.537 1.390 0.650 0.719 1
4 0.132 0.151 0.225 1.000 1.142 1.702 1.490 0.588 0.671 1
8 0.255 0.300 0.439 1.000 1.175 1.719 1.462 0.582 0.684 1
16 0.543 0.668 0.940 1.000 1.231 1.733 1.407 0.577 0.711 1
32 1.304 1.503 2.063 1.000 1.152 1.581 1.372 0.632 0.729 1
999 1.304 1.451 1.923 1.000 1.112 1.474 1.325 0.678 0.7547403761 1


==> Pitfalls NIPS'19 Arxiv_arXiv/language_gpu_inceptionv3_tensorflow.dat <==
%% LaTeX2e file `language_gpu_inceptionv3_tensorflow.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/06/25.
%%
gpu, unit=s C++ Python-NumPy python cc/cc python-numpy/cc python/cc python/python-numpy cc/python python-numpy/python python/python
1 0.010 0.011 0.035 1.000 1.082 3.487 3.222 0.287 0.3103399191 1
2 0.012 0.013 0.055 1.000 1.079 4.658 4.315 0.215 0.231739264 1
4 0.014 0.017 0.091 1.000 1.187 6.439 5.424 0.155 0.1843551566 1
8 0.020 0.023 0.159 1.000 1.154 7.864 6.814 0.127 0.1467482737 1
16 0.031 0.034 0.314 1.000 1.102 10.086 9.154 0.099 0.1092414249 1
32 0.054 0.060 0.601 1.000 1.105 11.069 10.016 0.090 0.09983881136 1
999 0.374 0.412 4.756 1.000 1.102 12.717 11.537 0.079 0.0866745898 1


==> language_cpu_inceptionv3_tensorflow.dat <==
%% LaTeX2e file `language_cpu_inceptionv3_tensorflow.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/06/25.
%%
1 0.046 0.052 0.075 1.000 1.118 1.615 1.444 0.619 0.692 1
2 0.090 0.100 0.139 1.000 1.106 1.537 1.390 0.650 0.719 1
4 0.132 0.151 0.225 1.000 1.142 1.702 1.490 0.588 0.671 1
8 0.255 0.300 0.439 1.000 1.175 1.719 1.462 0.582 0.684 1
16 0.543 0.668 0.940 1.000 1.231 1.733 1.407 0.577 0.711 1
32 1.304 1.503 2.063 1.000 1.152 1.581 1.372 0.632 0.729 1
999 1.304 1.451 1.923 1.000 1.112 1.474 1.325 0.678 0.7547403761 1


==> language_gpu_inceptionv3_tensorflow.dat <==
%% LaTeX2e file `language_gpu_inceptionv3_tensorflow.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2019/06/25.
%%
gpu, unit=s C++ Python-NumPy python cc/cc python-numpy/cc python/cc python/python-numpy cc/python python-numpy/python python/python
1 0.010 0.011 0.035 1.000 1.082 3.487 3.222 0.287 0.3103399191 1
2 0.012 0.013 0.055 1.000 1.079 4.658 4.315 0.215 0.231739264 1
4 0.014 0.017 0.091 1.000 1.187 6.439 5.424 0.155 0.1843551566 1
8 0.020 0.023 0.159 1.000 1.154 7.864 6.814 0.127 0.1467482737 1
16 0.031 0.034 0.314 1.000 1.102 10.086 9.154 0.099 0.1092414249 1
32 0.054 0.060 0.601 1.000 1.105 11.069 10.016 0.090 0.09983881136 1
999 0.374 0.412 4.756 1.000 1.102 12.717 11.537 0.079 0.0866745898 1

